Data-Driven Case Study of gNB Placement Optimization in a Private Indoor 5G Testbed

Accurate radio planning is a fundamental requirement for the deployment of wireless networks in indoor environments, where signal propagation is strongly affected by walls, partitions, and other structural obstacles. Despite the availability of standardized propagation models, their ability to represent the characteristics of specific deployment scenarios is often limited, motivating the use of measurement-driven approaches. In this context, this paper presents a data-driven case study of next generation NodeB (gNB) placement optimization in an office using measurements collected from an experimental fifth generation (5G) testbed. A propagation model is trained from reference signal received power (RSRP) measurements using distance and wall count as input features and integrated with a combinatorial search framework. The proposed workflow is used to evaluate alternative deployment strategies under different optimization criteria. Results indicate that satisfactory indoor coverage and improved cell-edge conditions can be achieved with a small number of gNBs.

==> Figs/CDF-DADOS.csv <==
CDF_Y,1_gNB___Converage,1_gNB___Max_Min,4_gNBs___Converage,4_gNBs___Max_Min
0.002457002457002457,-136.10185791496278,-136.10185791496278,-125.88429151484094,-113.12185921925725
0.004914004914004914,-136.10185791496278,-136.10185791496278,-124.72591288978273,-113.0790329307699
0.007371007371007371,-136.10185791496278,-136.10185791496278,-123.93338786108195,-113.0790329307699
0.009828009828009828,-136.10185791496278,-136.10185791496278,-121.94094819895008,-113.0790329307699
0.012285012285012284,-136.10185791496278,-136.10185791496278,-118.08389286383829,-113.0790329307699
0.014742014742014743,-136.10185791496278,-136.10185791496278,-118.08389286383829,-111.82542830811201
0.0171990171990172,-136.10185791496278,-136.10185791496278,-117.05747500031354,-111.67150502479902
0.019656019656019656,-136.10185791496278,-136.10185791496278,-117.05747500031354,-111.2434416613528
0.022113022113022112,-136.10185791496278,-136.10185791496278,-117.05747500031354,-110.8393955879215
0.02457002457002457,-136.10185791496278,-136.10185791496278,-117.05747500031354,-110.4579458631307
0.02702702702702703,-136.10185791496278,-136.10185791496278,-115.49032179442911,-110.4579458631307
0.029484029484029485,-136.10185791496278,-136.10185791496278,-115.42554111078566,-110.4579458631307
0.03194103194103194,-136.10185791496278,-136.10185791496278,-115.42554111078566,-110.06195447580292
0.0343980343980344,-136.10185791496278,-136.10185791496278,-115.42554111078566,-110.06195447580292
0.036855036855036855,-136.10185791496278,-136.10185791496278,-114.81783765746515,-110.06195447580292
0.03931203931203931,-136.10185791496278,-136.10185791496278,-114.81783765746515,-110.06195447580292
0.04176904176904177,-136.10185791496278,-136.10185791496278,-114.81783765746515,-109.94376316349518
0.044226044226044224,-136.10185791496278,-136.10185791496278,-114.81783765746515,-109.58010982038105
0.04668304668304668,-136.10185791496278,-136.10185791496278,-114.81783765746515,-109.58010982038105
0.04914004914004914,-136.10185791496278,-136.10185791496278,-114.81783765746515,-109.58010982038105
0.051597051597051594,-136.10185791496278,-136.10185791496278,-114.81783765746515,-108.69512433759613
0.05405405405405406,-136.10185791496278,-136.10185791496278,-113.54064172016247,-107.5660633169868
0.056511056511056514,-136.10185791496278,-136.10185791496278,-113.54064172016247,-107.16942002607765
0.05896805896805897,-136.10185791496278,-136.10185791496278,-113.0790329307699,-107.16942002607765
0.06142506142506143,-136.10185791496278,-136.10185791496278,-113.0790329307699,-107.16942002607765
0.06388206388206388,-136.10185791496278,-136.10185791496278,-113.0790329307699,-107.16942002607765
0.06633906633906633,-136.10185791496278,-136.10185791496278,-113.0790329307699,-106.80557369571497
0.0687960687960688,-136.10185791496278,-136.10185791496278,-111.59658404510814,-106.80557369571497
0.07125307125307126,-136.10185791496278,-136.10185791496278,-111.59658404510814,-106.80557369571497
0.07371007371007371,-136.10185791496278,-136.10185791496278,-111.2434416613528,-106.80557369571497
0.07616707616707617,-136.10185791496278,-136.10185791496278,-110.8393955879215,-106.74135666263143
0.07862407862407862,-136.10185791496278,-136.10185791496278,-110.8393955879215,-106.74135666263143
0.08108108108108109,-136.10185791496278,-136.10185791496278,-110.8393955879215,-106.74135666263143
0.08353808353808354,-136.10185791496278,-136.10185791496278,-110.8393955879215,-106.74135666263143
0.085995085995086,-136.10185791496278,-136.10185791496278,-110.8393955879215,-106.74135666263143
0.08845208845208845,-136.10185791496278,-136.10185791496278,-110.8393955879215,-106.74135666263143
0.09090909090909091,-136.10185791496278,-136.10185791496278,-110.4579458631307,-106.74135666263143
0.09336609336609336,-136.10185791496278,-136.10185791496278,-110.4579458631307,-106.74135666263143
0.09582309582309582,-136.10185791496278,-136.10185791496278,-110.3372982775677,-106.74135666263143
0.09828009828009827,-136.10185791496278,-136.10185791496278,-110.3372982775677,-106.74135666263143
0.10073710073710074,-136.10185791496278,-136.10185791496278,-110.3372982775677,-106.74135666263143
0.10319410319410319,-136.10185791496278,-136.10185791496278,-110.3372982775677,-106.74135666263143
0.10565110565110565,-136.10185791496278,-136.10185791496278,-110.06195447580292,-106.74135666263143
0.10810810810810811,-136.10185791496278,-136.10185791496278,-109.74357343192568,-106.74135666263143
0.11056511056511056,-136.10185791496278,-136.10185791496278,-109.74357343192568,-106.72168648334215
0.11302211302211303,-136.10185791496278,-136.10185791496278,-109.74357343192568,-106.72168648334215
0.11547911547911548,-136.10185791496278,-136.10185791496278,-109.74357343192568,-106.72168648334215
0.11793611793611794,-136.10185791496278,-136.10185791496278,-109.70891375299672,-106.72168648334215
0.12039312039312039,-136.10185791496278,-136.10185791496278,-109.58010982038105,-106.72168648334215
0.12285012285012285,-136.10185791496278,-136.10185791496278,-109.58010982038105,-106.72168648334215
0.12530712530712532,-136.10185791496278,-136.10185791496278,-109.58010982038105,-106.38624942440356
0.12776412776412777,-136.10185791496278,-136.10185791496278,-109.58010982038105,-106.23424051476901
0.13022113022113022,-136.10185791496278,-136.10185791496278,-109.58010982038105,-106.23424051476901
0.13267813267813267,-136.10185791496278,-136.10185791496278,-109.58010982038105,-106.23424051476901
0.13513513513513514,-136.10185791496278,-136.10185791496278,-109.58010982038105,-106.23424051476901
0.1375921375921376,-136.10185791496278,-136.10185791496278,-109.58010982038105,-106.23424051476901
0.14004914004914004,-136.10185791496278,-136.10185791496278,-109.58010982038105,-106.23424051476901
0.14250614250614252,-136.10185791496278,-136.10185791496278,-109.58010982038105,-106.23424051476901
0.14496314496314497,-136.10185791496278,-136.10185791496278,-109.58010982038105,-106.23424051476901
0.14742014742014742,-136.10185791496278,-136.10185791496278,-109.32664032282366,-106.23424051476901
0.14987714987714987,-136.10185791496278,-136.10185791496278,-108.69512433759613,-106.23424051476901
0.15233415233415235,-136.10185791496278,-136.10185791496278,-107.78772704355941,-106.23424051476901
0.1547911547911548,-136.10185791496278,-136.10185791496278,-107.16942002607765,-106.23424051476901
0.15724815724815724,-136.10185791496278,-136.10185791496278,-107.16942002607765,-105.95586086440933
0.1597051597051597,-136.10185791496278,-136.10185791496278,-107.16942002607765,-105.95586086440933
0.16216216216216217,-136.10185791496278,-136.10185791496278,-107.16942002607765,-105.95586086440933
0.16461916461916462,-136.10185791496278,-136.10185791496278,-106.80557369571497,-105.95586086440933
0.16707616707616707,-136.10185791496278,-136.10185791496278,-106.80557369571497,-105.95586086440933
0.16953316953316952,-136.10185791496278,-136.10185791496278,-106.74135666263143,-105.95586086440933
0.171990171990172,-136.10185791496278,-136.10185791496278,-106.74135666263143,-105.95586086440933
0.17444717444717445,-136.10185791496278,-136.10185791496278,-106.74135666263143,-105.95586086440933
0.1769041769041769,-136.10185791496278,-136.10185791496278,-106.74135666263143,-105.95586086440933
0.17936117936117937,-136.10185791496278,-136.10185791496278,-106.74135666263143,-105.95586086440933
0.18181818181818182,-136.10185791496278,-136.10185791496278,-106.72168648334215,-105.95586086440933
0.18427518427518427,-136.10185791496278,-136.10185791496278,-106.72168648334215,-105.95586086440933
0.18673218673218672,-136.10185791496278,-136.10185791496278,-106.72168648334215,-105.95586086440933
0.1891891891891892,-136.10185791496278,-136.10185791496278,-106.72168648334215,-105.95586086440933
0.19164619164619165,-136.10185791496278,-136.10185791496278,-106.72168648334215,-105.95586086440933
0.1941031941031941,-136.10185791496278,-136.10185791496278,-106.72168648334215,-105.95586086440933
0.19656019656019655,-136.10185791496278,-136.10185791496278,-106.72168648334215,-105.95586086440933
0.19901719901719903,-136.10185791496278,-133.64617192932678,-106.72168648334215,-105.95586086440933
0.20147420147420148,-136.10185791496278,-133.64617192932678,-106.72168648334215,-105.55986947708155
0.20393120393120392,-136.10185791496278,-133.64617192932678,-106.72168648334215,-105.55986947708155
0.20638820638820637,-136.10185791496278,-133.64617192932678,-106.72168648334215,-105.55986947708155
0.20884520884520885,-136.10185791496278,-133.64617192932678,-106.38624942440356,-105.55986947708155
0.2113022113022113,-136.10185791496278,-133.64617192932678,-106.23424051476901,-105.55986947708155
0.21375921375921375,-136.10185791496278,-133.64617192932678,-106.23424051476901,-105.55986947708155
0.21621621621621623,-136.10185791496278,-133.64617192932678,-106.23424051476901,-105.55986947708155
0.21867321867321868,-136.10185791496278,-133.59810240400358,-106.23424051476901,-105.55986947708155
0.22113022113022113,-136.10185791496278,-133.59810240400358,-106.23424051476901,-105.55986947708155
0.22358722358722358,-136.10185791496278,-133.59810240400358,-106.23424051476901,-105.55986947708155
0.22604422604422605,-136.10185791496278,-133.59810240400358,-106.23424051476901,-105.55986947708155
0.2285012285012285,-136.10185791496278,-133.59810240400358,-106.23424051476901,-105.55986947708155
0.23095823095823095,-136.10185791496278,-133.04972528353574,-106.23424051476901,-105.55986947708155
0.2334152334152334,-136.10185791496278,-133.04972528353574,-106.23424051476901,-105.55986947708155
0.23587223587223588,-136.10185791496278,-133.04972528353574,-106.23424051476901,-105.50812732167384
0.23832923832923833,-136.10185791496278,-133.04972528353574,-106.23424051476901,-105.50812732167384
0.24078624078624078,-136.10185791496278,-132.8240952747601,-106.23424051476901,-105.50812732167384
0.24324324324324326,-136.10185791496278,-132.8240952747601,-106.23424051476901,-105.50812732167384
0.2457002457002457,-136.10185791496278,-132.75083397625264,-106.23424051476901,-105.50812732167384
0.24815724815724816,-136.10185791496278,-132.75083397625264,-105.95586086440933,-105.50812732167384
0.25061425061425063,-136.10185791496278,-132.75083397625264,-105.95586086440933,-105.50812732167384
0.25307125307125306,-136.10185791496278,-132.75083397625264,-105.95586086440933,-105.50812732167384
0.25552825552825553,-136.10185791496278,-132.75083397625264,-105.95586086440933,-105.50812732167384
0.257985257985258,-136.10185791496278,-132.75083397625264,-105.95586086440933,-105.50812732167384
0.26044226044226043,-136.10185791496278,-131.52631255229647,-105.95586086440933,-105.50812732167384
0.2628992628992629,-136.10185791496278,-131.52631255229647,-105.95586086440933,-105.50812732167384
0.26535626535626533,-136.10185791496278,-131.52631255229647,-105.95586086440933,-105.50812732167384
0.2678132678132678,-136.10185791496278,-131.52631255229647,-105.95586086440933,-105.50812732167384
0.2702702702702703,-136.10185791496278,-131.52631255229647,-105.95586086440933,-105.50812732167384
0.2727272727272727,-136.10185791496278,-131.52631255229647,-105.55986947708155,-105.50812732167384
0.2751842751842752,-136.10185791496278,-131.08581309844348,-105.55986947708155,-105.50812732167384
0.27764127764127766,-136.10185791496278,-131.08581309844348,-105.55986947708155,-105.50812732167384
0.2800982800982801,-136.10185791496278,-131.08581309844348,-105.55986947708155,-105.11213593434606
0.28255528255528256,-136.10185791496278,-131.08581309844348,-105.55986947708155,-105.11213593434606
0.28501228501228504,-136.10185791496278,-131.08581309844348,-105.55986947708155,-105.11213593434606
0.28746928746928746,-136.10185791496278,-131.08581309844348,-105.55986947708155,-105.11213593434606
0.28992628992628994,-136.10185791496278,-129.15457753077152,-105.55986947708155,-105.11213593434606
0.29238329238329236,-136.10185791496278,-129.07062656666048,-105.55986947708155,-105.11213593434606
0.29484029484029484,-136.10185791496278,-129.02255704133728,-105.55986947708155,-105.11213593434606
0.2972972972972973,-136.10185791496278,-128.17528861358633,-105.55986947708155,-105.11213593434606
0.29975429975429974,-136.10185791496278,-126.6864994631049,-105.55986947708155,-104.82455532410229
0.3022113022113022,-136.10185791496278,-126.6864994631049,-105.50812732167384,-104.82455532410229
0.3046683046683047,-136.10185791496278,-126.50505908676813,-105.50812732167384,-104.82455532410229
0.3071253071253071,-136.10185791496278,-126.45104195370374,-105.50812732167384,-104.82455532410229
0.3095823095823096,-136.10185791496278,-126.45104195370374,-105.50812732167384,-104.82455532410229
0.31203931203931207,-136.10185791496278,-126.45104195370374,-105.50812732167384,-104.82455532410229
0.3144963144963145,-136.10185791496278,-126.36800985409874,-105.50812732167384,-104.82455532410229
0.31695331695331697,-136.10185791496278,-126.36800985409874,-105.50812732167384,-104.82455532410229
0.3194103194103194,-136.10185791496278,-126.36800985409874,-105.50812732167384,-104.82455532410229
0.32186732186732187,-133.64617192932678,-126.36800985409874,-105.50812732167384,-104.44024901797974
0.32432432432432434,-133.64617192932678,-126.36800985409874,-105.50812732167384,-103.15403709762714
0.32678132678132676,-133.64617192932678,-126.36800985409874,-105.50812732167384,-103.06096430281056
0.32923832923832924,-133.64617192932678,-125.80312384662759,-105.50812732167384,-102.7789216821643
0.3316953316953317,-133.64617192932678,-125.41041275885279,-105.50812732167384,-102.7789216821643
0.33415233415233414,-133.64617192932678,-125.41041275885279,-105.50812732167384,-102.7789216821643
0.3366093366093366,-133.64617192932678,-125.41041275885279,-105.50812732167384,-102.7789216821643
0.33906633906633904,-133.64617192932678,-124.86693854655881,-105.50812732167384,-102.7789216821643
0.3415233415233415,-133.64617192932678,-124.72591288978273,-105.50812732167384,-102.7789216821643
0.343980343980344,-133.59810240400358,-124.52992651049138,-105.50812732167384,-102.7789216821643
0.3464373464373464,-133.59810240400358,-124.25914778655948,-105.50812732167384,-102.7789216821643
0.3488943488943489,-133.59810240400358,-123.93338786108195,-105.50812732167384,-102.7789216821643
0.35135135135135137,-133.59810240400358,-123.87288793472432,-105.50812732167384,-102.7789216821643
0.3538083538083538,-133.04972528353574,-123.86038809315939,-105.50812732167384,-102.7789216821643
0.35626535626535627,-133.04972528353574,-123.86038809315939,-105.50812732167384,-102.35959741085288
0.35872235872235875,-133.04972528353574,-123.86038809315939,-105.50812732167384,-102.35959741085288
0.36117936117936117,-133.04972528353574,-123.39940477604917,-105.11213593434606,-102.06983143707488
0.36363636363636365,-132.8240952747601,-122.50406682297506,-105.11213593434606,-102.06983143707488
0.36609336609336607,-132.75083397625264,-120.81661006176644,-105.11213593434606,-102.06983143707488
0.36855036855036855,-132.75083397625264,-120.81661006176644,-105.11213593434606,-102.06983143707488
0.371007371007371,-132.75083397625264,-120.72088489514033,-105.11213593434606,-102.06983143707488
0.37346437346437344,-131.52631255229647,-120.72088489514033,-105.11213593434606,-102.06983143707488
0.3759213759213759,-131.52631255229647,-120.5117273266957,-105.11213593434606,-102.06983143707488
0.3783783783783784,-131.52631255229647,-120.24781638053528,-105.11213593434606,-100.79790331055162
0.3808353808353808,-131.52631255229647,-120.16869195469029,-105.11213593434606,-100.79790331055162
0.3832923832923833,-131.52631255229647,-119.78821044005761,-105.11213593434606,-100.79790331055162
0.3857493857493858,-131.08581309844348,-119.77598086691549,-105.11213593434606,-100.79790331055162
0.3882063882063882,-131.08581309844348,-119.77598086691549,-105.11213593434606,-100.79790331055162
0.3906633906633907,-129.02255704133728,-119.77598086691549,-105.11213593434606,-100.79790331055162
0.3931203931203931,-129.02255704133728,-119.77598086691549,-105.11213593434606,-100.79790331055162
0.3955773955773956,-128.2485499120938,-119.69339347663745,-105.11213593434606,-100.79790331055162
0.39803439803439805,-128.17528861358633,-119.69339347663745,-104.82455532410229,-100.79790331055162
0.4004914004914005,-128.17528861358633,-119.627246080371,-104.82455532410229,-100.79790331055162
0.40294840294840295,-128.17528861358633,-119.52558878726697,-102.7789216821643,-100.79790331055162
0.40540540540540543,-128.17528861358633,-119.4552913518345,-102.7789216821643,-100.79790331055162
0.40786240786240785,-126.6864994631049,-118.83738046557082,-102.7789216821643,-100.79790331055162
0.4103194103194103,-126.50505908676813,-118.83738046557082,-102.7789216821643,-99.46530517332343
0.41277641277641275,-126.50505908676813,-118.83738046557082,-102.7789216821643,-99.46530517332343
0.4152334152334152,-126.50505908676813,-118.7674976524524,-102.7789216821643,-99.46530517332343
0.4176904176904177,-126.50505908676813,-118.7674976524524,-102.7789216821643,-99.46530517332343
0.4201474201474201,-126.45104195370374,-118.74784325254086,-102.7789216821643,-99.46530517332343
0.4226044226044226,-126.36800985409874,-118.74784325254086,-102.7789216821643,-99.0010941069005
0.4250614250614251,-126.36800985409874,-118.70673457630069,-102.35959741085288,-99.0010941069005
0.4275184275184275,-126.36800985409874,-118.3045095690814,-102.06983143707488,-98.98702107305742
0.42997542997543,-126.36800985409874,-118.08389286383829,-102.06983143707488,-98.98702107305742
0.43243243243243246,-126.36800985409874,-118.08389286383829,-102.06983143707488,-98.98702107305742
0.4348894348894349,-126.36800985409874,-118.08389286383829,-100.79790331055162,-98.98702107305742
0.43734643734643736,-126.25545874865654,-118.03653154043005,-100.79790331055162,-98.98702107305742
0.4398034398034398,-125.41041275885279,-117.86694686455178,-100.79790331055162,-98.98702107305742
0.44226044226044225,-124.52992651049138,-117.86694686455178,-100.79790331055162,-98.98702107305742
0.44471744471744473,-124.25914778655948,-117.86694686455178,-100.79790331055162,-98.98702107305742
0.44717444717444715,-123.86038809315939,-117.16852421586103,-100.79790331055162,-98.77382341111581
0.44963144963144963,-122.50406682297506,-117.16852421586103,-100.79790331055162,-98.77382341111581
0.4520884520884521,-122.05655003276033,-117.05747500031354,-100.79790331055162,-98.77382341111581
0.45454545454545453,-121.33133802051144,-117.05747500031354,-100.79790331055162,-98.77382341111581
0.457002457002457,-121.33133802051144,-115.42554111078566,-98.60061383073648,-98.77382341111581
0.4594594594594595,-121.33133802051144,-115.42554111078566,-98.60061383073648,-98.77382341111581
0.4619164619164619,-120.81661006176644,-115.42554111078566,-98.60061383073648,-98.77382341111581
0.4643734643734644,-120.81661006176644,-115.42554111078566,-98.41183754192743,-98.68105089016309
0.4668304668304668,-120.72088489514033,-114.81783765746515,-98.41183754192743,-98.63164912163245
0.4692874692874693,-120.5117273266957,-114.81783765746515,-98.41183754192743,-98.63164912163245
0.47174447174447176,-120.5117273266957,-113.61300544613856,-98.41183754192743,-98.63164912163245
0.4742014742014742,-120.5117273266957,-113.23609617437111,-98.41183754192743,-98.63164912163245
0.47665847665847666,-120.24781638053528,-113.1460013067967,-98.41183754192743,-98.63164912163245
0.47911547911547914,-120.16869195469029,-113.0790329307699,-98.41183754192743,-98.63164912163245
0.48157248157248156,-120.16869195469029,-113.0790329307699,-98.41183754192743,-98.63164912163245
0.48402948402948404,-119.77598086691549,-112.64226733188968,-98.41183754192743,-98.63164912163245
0.4864864864864865,-119.77598086691549,-112.64226733188968,-98.41183754192743,-98.63164912163245
0.48894348894348894,-119.77598086691549,-112.64226733188968,-98.41183754192743,-98.60061383073648
0.4914004914004914,-119.69339347663745,-112.64226733188968,-98.41183754192743,-98.60061383073648
0.49385749385749383,-119.52558878726697,-112.64226733188968,-98.41183754192743,-98.60061383073648
0.4963144963144963,-119.52558878726697,-112.64226733188968,-97.38705466906816,-98.60061383073648
0.4987714987714988,-119.52558878726697,-112.64226733188968,-97.38705466906816,-98.60061383073648
0.5012285012285013,-119.52558878726697,-112.64226733188968,-97.38705466906816,-98.60061383073648
0.5036855036855037,-119.52023241140625,-112.64226733188968,-97.38705466906816,-98.41183754192743
0.5061425061425061,-119.4552913518345,-111.67150502479902,-97.38705466906816,-98.41183754192743
0.5085995085995086,-119.23718402416412,-111.6034921411027,-97.38705466906816,-98.41183754192743
0.5110565110565111,-119.23718402416412,-111.59658404510814,-97.38705466906816,-98.41183754192743
0.5135135135135135,-118.83738046557082,-111.35713696507837,-97.38705466906816,-98.41183754192743
0.515970515970516,-118.83738046557082,-110.8393955879215,-97.38705466906816,-98.41183754192743
0.5184275184275184,-118.83738046557082,-110.8393955879215,-97.38705466906816,-98.41183754192743
0.5208845208845209,-118.7674976524524,-110.8393955879215,-97.38705466906816,-98.41183754192743
0.5233415233415234,-118.7674976524524,-110.3372982775677,-97.38705466906816,-98.41183754192743
0.5257985257985258,-118.74784325254086,-110.3372982775677,-97.38705466906816,-98.41183754192743
0.5282555282555282,-118.74784325254086,-110.3372982775677,-97.38705466906816,-97.38705466906816
0.5307125307125307,-118.70673457630069,-110.06195447580292,-97.38705466906816,-97.38705466906816
0.5331695331695332,-118.70673457630069,-109.74357343192568,-97.38705466906816,-97.38705466906816
0.5356265356265356,-118.63714372018718,-109.74357343192568,-97.38705466906816,-97.38705466906816
0.538083538083538,-118.3045095690814,-109.74357343192568,-97.38638606301892,-97.38705466906816
0.5405405405405406,-118.14354520939479,-109.74357343192568,-97.12263345422821,-97.38705466906816
0.542997542997543,-118.08389286383829,-109.74357343192568,-97.12263345422821,-97.38705466906816
0.5454545454545454,-118.03653154043005,-109.58010982038105,-97.12263345422821,-97.38705466906816
0.547911547911548,-117.86694686455178,-109.58010982038105,-97.12263345422821,-97.38705466906816
0.5503685503685504,-117.86694686455178,-109.58010982038105,-97.12263345422821,-97.38705466906816
0.5528255528255528,-117.16852421586103,-107.78772704355941,-97.12263345422821,-97.38705466906816
0.5552825552825553,-117.16852421586103,-107.5660633169868,-97.12263345422821,-97.38705466906816
0.5577395577395577,-117.16852421586103,-107.16942002607765,-97.12263345422821,-97.38705466906816
0.5601965601965602,-117.16852421586103,-107.16942002607765,-97.12263345422821,-97.38705466906816
0.5626535626535627,-115.42554111078566,-106.74135666263143,-97.12263345422821,-97.38705466906816
0.5651105651105651,-115.42554111078566,-106.74135666263143,-97.12263345422821,-97.38638606301892
0.5675675675675675,-115.42554111078566,-106.72168648334215,-97.12263345422821,-97.38638606301892
0.5700245700245701,-115.42554111078566,-106.72168648334215,-97.12263345422821,-97.38638606301892
0.5724815724815725,-114.81783765746515,-106.54274585973928,-97.12263345422821,-97.12263345422821
0.5749385749385749,-114.81783765746515,-106.54274585973928,-97.12263345422821,-97.12263345422821
0.5773955773955773,-113.58695675321303,-106.54274585973928,-97.12263345422821,-97.12263345422821
0.5798525798525799,-113.23609617437111,-106.54274585973928,-97.12263345422821,-97.12263345422821
0.5823095823095823,-112.64226733188968,-106.54274585973928,-97.12263345422821,-97.12263345422821
0.5847665847665847,-112.64226733188968,-106.54274585973928,-97.12263345422821,-97.12263345422821
0.5872235872235873,-112.64226733188968,-106.54274585973928,-97.12263345422821,-97.12263345422821
0.5896805896805897,-112.64226733188968,-106.4838439461274,-97.12263345422821,-97.12263345422821
0.5921375921375921,-112.64226733188968,-106.4838439461274,-97.12263345422821,-97.12263345422821
0.5945945945945946,-112.64226733188968,-106.32956851990701,-97.12263345422821,-97.12263345422821
0.597051597051597,-112.64226733188968,-106.32956851990701,-97.12263345422821,-97.12263345422821
0.5995085995085995,-112.64226733188968,-106.32956851990701,-97.12263345422821,-97.12263345422821
0.601965601965602,-112.64226733188968,-106.32956851990701,-97.12263345422821,-97.12263345422821
0.6044226044226044,-112.64226733188968,-106.32956851990701,-97.12263345422821,-97.12263345422821
0.6068796068796068,-112.64226733188968,-106.32956851990701,-97.12263345422821,-97.12263345422821
0.6093366093366094,-112.64226733188968,-106.27078740763147,-97.12263345422821,-97.12263345422821
0.6117936117936118,-112.64226733188968,-106.23424051476901,-97.12263345422821,-97.12263345422821
0.6142506142506142,-111.6034921411027,-106.23424051476901,-97.12263345422821,-97.12263345422821
0.6167076167076168,-110.8393955879215,-106.23424051476901,-96.99106328174038,-97.12263345422821
0.6191646191646192,-110.3372982775677,-106.23424051476901,-96.99106328174038,-97.12263345422821
0.6216216216216216,-110.3372982775677,-106.06925767482468,-96.99106328174038,-97.12263345422821
0.6240786240786241,-110.3372982775677,-106.06925767482468,-96.99106328174038,-97.12263345422821
0.6265356265356266,-109.74357343192568,-106.06404902581582,-96.99106328174038,-97.12263345422821
0.628992628992629,-109.74357343192568,-105.95586086440933,-96.99106328174038,-97.12263345422821
0.6314496314496314,-109.74357343192568,-105.95586086440933,-93.9251001005825,-97.12263345422821
0.6339066339066339,-109.74357343192568,-105.95586086440933,-93.9251001005825,-97.12263345422821
0.6363636363636364,-109.74357343192568,-105.95586086440933,-93.9251001005825,-97.12263345422821
0.6388206388206388,-109.74357343192568,-105.95586086440933,-93.9251001005825,-97.12263345422821
0.6412776412776413,-109.58010982038105,-105.76081416174273,-93.9251001005825,-97.12263345422821
0.6437346437346437,-109.58010982038105,-105.76081416174273,-93.9251001005825,-97.12263345422821
0.6461916461916462,-109.58010982038105,-105.76081416174273,-93.9251001005825,-97.12263345422821
0.6486486486486487,-109.58010982038105,-105.76081416174273,-93.9251001005825,-97.12263345422821
0.6511056511056511,-109.58010982038105,-105.55986947708155,-93.9251001005825,-97.12263345422821
0.6535626535626535,-108.69512433759613,-105.55986947708155,-93.9251001005825,-97.12263345422821
0.6560196560196561,-107.78772704355941,-105.55986947708155,-93.9251001005825,-97.12263345422821
0.6584766584766585,-107.5660633169868,-105.51445898571839,-93.9251001005825,-97.12263345422821
0.6609336609336609,-107.5660633169868,-105.51445898571839,-93.9251001005825,-97.12263345422821
0.6633906633906634,-107.5660633169868,-105.51445898571839,-93.9251001005825,-97.12263345422821
0.6658476658476659,-106.72168648334215,-105.50812732167384,-93.9251001005825,-97.12263345422821
0.6683046683046683,-106.72168648334215,-105.50812732167384,-93.50577582927109,-97.12263345422821
0.6707616707616708,-106.72168648334215,-105.50812732167384,-93.50577582927109,-97.12263345422821
0.6732186732186732,-106.72168648334215,-105.50812732167384,-93.50577582927109,-97.12263345422821
0.6756756756756757,-106.54274585973928,-105.50812732167384,-93.50577582927109,-97.12263345422821
0.6781326781326781,-106.32956851990701,-105.50812732167384,-93.50577582927109,-97.12263345422821
0.6805896805896806,-106.27078740763147,-105.50812732167384,-93.50577582927109,-97.12263345422821
0.683046683046683,-106.06925767482468,-105.11213593434606,-93.50577582927109,-97.12263345422821
0.6855036855036855,-106.06925767482468,-105.11213593434606,-93.50577582927109,-97.12263345422821
0.687960687960688,-106.06404902581582,-105.11213593434606,-93.50577582927109,-97.12263345422821
0.6904176904176904,-105.50812732167384,-105.11213593434606,-93.50577582927109,-97.12263345422821
0.6928746928746928,-105.50812732167384,-105.11213593434606,-93.50577582927109,-97.12263345422821
0.6953316953316954,-105.50812732167384,-105.08368474827712,-92.6317233270612,-97.12263345422821
0.6977886977886978,-105.50812732167384,-105.08368474827712,-92.6317233270612,-97.12263345422821
0.7002457002457002,-105.50812732167384,-105.06431328270443,-92.6317233270612,-97.12263345422821
0.7027027027027027,-105.11213593434606,-105.06431328270443,-92.6317233270612,-97.12263345422821
0.7051597051597052,-105.11213593434606,-104.82455532410229,-92.6317233270612,-97.12263345422821
0.7076167076167076,-105.11213593434606,-104.78397132777205,-92.6317233270612,-97.12263345422821
0.7100737100737101,-105.11213593434606,-104.78397132777205,-92.6317233270612,-97.12263345422821
0.7125307125307125,-105.06431328270443,-104.44024901797974,-92.6317233270612,-97.12263345422821
0.714987714987715,-103.75738885548317,-104.44024901797974,-92.6317233270612,-97.12263345422821
0.7174447174447175,-99.46530517332343,-104.44024901797974,-92.6317233270612,-97.12263345422821
0.7199017199017199,-99.46530517332343,-103.75738885548317,-92.6317233270612,-97.12263345422821
0.7223587223587223,-98.98702107305742,-103.75738885548317,-92.6317233270612,-97.12263345422821
0.7248157248157249,-98.98702107305742,-103.75738885548317,-92.6317233270612,-97.12263345422821
0.7272727272727273,-98.98702107305742,-103.75738885548317,-92.6317233270612,-96.99106328174038
0.7297297297297297,-98.98702107305742,-103.75738885548317,-92.6317233270612,-96.99106328174038
0.7321867321867321,-98.98702107305742,-103.75738885548317,-92.6317233270612,-96.99106328174038
0.7346437346437347,-98.77382341111581,-103.15403709762714,-90.00088741554526,-96.99106328174038
0.7371007371007371,-98.77382341111581,-103.15403709762714,-90.00088741554526,-96.99106328174038
0.7395577395577395,-98.77382341111581,-103.06096430281056,-90.00088741554526,-96.99106328174038
0.742014742014742,-98.77382341111581,-103.06096430281056,-90.00088741554526,-93.9251001005825
0.7444717444717445,-98.77382341111581,-103.06096430281056,-90.00088741554526,-93.9251001005825
0.7469287469287469,-98.77382341111581,-102.7789216821643,-90.00088741554526,-93.9251001005825
0.7493857493857494,-98.68105089016309,-102.7789216821643,-90.00088741554526,-93.9251001005825
0.7518427518427518,-98.63164912163245,-102.7789216821643,-90.00088741554526,-93.9251001005825
0.7542997542997543,-98.63164912163245,-102.7789216821643,-90.00088741554526,-93.9251001005825
0.7567567567567568,-98.63164912163245,-100.79790331055162,-90.00088741554526,-93.9251001005825
0.7592137592137592,-98.63164912163245,-100.79790331055162,-90.00088741554526,-93.9251001005825
0.7616707616707616,-98.60061383073648,-100.79790331055162,-90.00088741554526,-93.9251001005825
0.7641277641277642,-98.60061383073648,-99.46530517332343,-90.00088741554526,-93.9251001005825
0.7665847665847666,-98.60061383073648,-99.46530517332343,-90.00088741554526,-93.50577582927109
0.769041769041769,-98.60061383073648,-99.46530517332343,-90.00088741554526,-93.50577582927109
0.7714987714987716,-98.41183754192743,-99.46530517332343,-90.00088741554526,-93.50577582927109
0.773955773955774,-98.41183754192743,-99.46530517332343,-90.00088741554526,-93.50577582927109
0.7764127764127764,-98.41183754192743,-99.46530517332343,-90.00088741554526,-93.50577582927109
0.7788697788697788,-98.41183754192743,-99.46530517332343,-90.00088741554526,-93.50577582927109
0.7813267813267813,-98.41183754192743,-99.0010941069005,-90.00088741554526,-93.50577582927109
0.7837837837837838,-98.41183754192743,-99.0010941069005,-90.00088741554526,-93.50577582927109
0.7862407862407862,-98.41183754192743,-98.98702107305742,-90.00088741554526,-93.50577582927109
0.7886977886977887,-98.41183754192743,-98.98702107305742,-90.00088741554526,-93.50577582927109
0.7911547911547911,-98.41183754192743,-98.98702107305742,-90.00088741554526,-92.6317233270612
0.7936117936117936,-98.41183754192743,-98.98702107305742,-90.00088741554526,-92.6317233270612
0.7960687960687961,-98.41183754192743,-98.77382341111581,-90.00088741554526,-92.6317233270612
0.7985257985257985,-98.41183754192743,-98.77382341111581,-90.00088741554526,-92.6317233270612
0.800982800982801,-97.38705466906816,-98.77382341111581,-90.00088741554526,-92.6317233270612
0.8034398034398035,-97.38705466906816,-98.77382341111581,-90.00088741554526,-92.6317233270612
0.8058968058968059,-97.38705466906816,-98.68105089016309,-90.00088741554526,-92.6317233270612
0.8083538083538083,-97.38705466906816,-98.68105089016309,-90.00088741554526,-92.6317233270612
0.8108108108108109,-97.38705466906816,-98.63164912163245,-90.00088741554526,-92.6317233270612
0.8132678132678133,-97.38705466906816,-98.63164912163245,-90.00088741554526,-90.00088741554526
0.8157248157248157,-97.38705466906816,-98.63164912163245,-90.00088741554526,-90.00088741554526
0.8181818181818182,-97.38705466906816,-98.63164912163245,-90.00088741554526,-90.00088741554526
0.8206388206388207,-97.38705466906816,-98.63164912163245,-90.00088741554526,-90.00088741554526
0.8230958230958231,-97.38705466906816,-98.63164912163245,-90.00088741554526,-90.00088741554526
0.8255528255528255,-97.38705466906816,-98.63164912163245,-90.00088741554526,-90.00088741554526
0.828009828009828,-97.38705466906816,-98.60061383073648,-90.00088741554526,-90.00088741554526
0.8304668304668305,-97.38705466906816,-98.60061383073648,-90.00088741554526,-90.00088741554526
0.8329238329238329,-97.38705466906816,-98.60061383073648,-90.00088741554526,-90.00088741554526
0.8353808353808354,-97.38705466906816,-98.41183754192743,-90.00088741554526,-90.00088741554526
0.8378378378378378,-97.38638606301892,-98.41183754192743,-90.00088741554526,-90.00088741554526
0.8402948402948403,-97.38638606301892,-98.41183754192743,-90.00088741554526,-90.00088741554526
0.8427518427518428,-96.99106328174038,-98.41183754192743,-90.00088741554526,-90.00088741554526
0.8452088452088452,-96.99106328174038,-98.41183754192743,-90.00088741554526,-90.00088741554526
0.8476658476658476,-96.99106328174038,-98.41183754192743,-90.00088741554526,-90.00088741554526
0.8501228501228502,-96.99106328174038,-97.38705466906816,-90.00088741554526,-90.00088741554526
0.8525798525798526,-96.99106328174038,-97.38705466906816,-90.00088741554526,-90.00088741554526
0.855036855036855,-96.99106328174038,-97.38705466906816,-90.00088741554526,-90.00088741554526
0.8574938574938575,-96.99106328174038,-97.38705466906816,-90.00088741554526,-90.00088741554526
0.85995085995086,-96.99106328174038,-97.38705466906816,-90.00088741554526,-90.00088741554526
0.8624078624078624,-93.9251001005825,-97.38705466906816,-90.00088741554526,-90.00088741554526
0.8648648648648649,-93.9251001005825,-97.38705466906816,-90.00088741554526,-90.00088741554526
0.8673218673218673,-93.9251001005825,-97.38705466906816,-90.00088741554526,-90.00088741554526
0.8697788697788698,-93.9251001005825,-97.38638606301892,-90.00088741554526,-90.00088741554526
0.8722358722358723,-93.9251001005825,-97.38638606301892,-90.00088741554526,-90.00088741554526
0.8746928746928747,-93.9251001005825,-97.12263345422821,-90.00088741554526,-90.00088741554526
0.8771498771498771,-93.9251001005825,-97.12263345422821,-90.00088741554526,-90.00088741554526
0.8796068796068796,-93.9251001005825,-97.12263345422821,-90.00088741554526,-90.00088741554526
0.8820638820638821,-93.50577582927109,-97.12263345422821,-90.00088741554526,-90.00088741554526
0.8845208845208845,-93.50577582927109,-97.12263345422821,-90.00088741554526,-90.00088741554526
0.8869778869778869,-93.50577582927109,-97.12263345422821,-90.00088741554526,-90.00088741554526
0.8894348894348895,-93.50577582927109,-97.12263345422821,-90.00088741554526,-90.00088741554526
0.8918918918918919,-92.6317233270612,-97.12263345422821,-90.00088741554526,-90.00088741554526
0.8943488943488943,-92.6317233270612,-97.12263345422821,-90.00088741554526,-90.00088741554526
0.8968058968058968,-92.6317233270612,-97.12263345422821,-90.00088741554526,-90.00088741554526
0.8992628992628993,-92.6317233270612,-96.99106328174038,-90.00088741554526,-90.00088741554526
0.9017199017199017,-92.6317233270612,-96.99106328174038,-90.00088741554526,-90.00088741554526
0.9041769041769042,-92.6317233270612,-96.99106328174038,-90.00088741554526,-90.00088741554526
0.9066339066339066,-92.6317233270612,-93.9251001005825,-90.00088741554526,-90.00088741554526
0.9090909090909091,-92.6317233270612,-93.9251001005825,-90.00088741554526,-90.00088741554526
0.9115479115479116,-90.00088741554526,-93.9251001005825,-90.00088741554526,-90.00088741554526
0.914004914004914,-90.00088741554526,-93.9251001005825,-90.00088741554526,-90.00088741554526
0.9164619164619164,-90.00088741554526,-93.50577582927109,-90.00088741554526,-90.00088741554526
0.918918918918919,-90.00088741554526,-93.50577582927109,-90.00088741554526,-90.00088741554526
0.9213759213759214,-90.00088741554526,-93.50577582927109,-90.00088741554526,-90.00088741554526
0.9238329238329238,-90.00088741554526,-93.50577582927109,-90.00088741554526,-90.00088741554526
0.9262899262899262,-90.00088741554526,-92.6317233270612,-90.00088741554526,-90.00088741554526
0.9287469287469288,-90.00088741554526,-92.6317233270612,-90.00088741554526,-90.00088741554526
0.9312039312039312,-90.00088741554526,-92.6317233270612,-90.00088741554526,-90.00088741554526
0.9336609336609336,-90.00088741554526,-92.6317233270612,-90.00088741554526,-90.00088741554526
0.9361179361179361,-90.00088741554526,-90.00088741554526,-90.00088741554526,-90.00088741554526
0.9385749385749386,-90.00088741554526,-90.00088741554526,-90.00088741554526,-90.00088741554526
0.941031941031941,-90.00088741554526,-90.00088741554526,-90.00088741554526,-90.00088741554526
0.9434889434889435,-90.00088741554526,-90.00088741554526,-90.00088741554526,-90.00088741554526
0.9459459459459459,-90.00088741554526,-90.00088741554526,-90.00088741554526,-90.00088741554526
0.9484029484029484,-90.00088741554526,-90.00088741554526,-90.00088741554526,-90.00088741554526
0.9508599508599509,-90.00088741554526,-90.00088741554526,-90.00088741554526,-90.00088741554526
0.9533169533169533,-90.00088741554526,-90.00088741554526,-90.00088741554526,-90.00088741554526
0.9557739557739557,-90.00088741554526,-90.00088741554526,-90.00088741554526,-90.00088741554526
0.9582309582309583,-90.00088741554526,-90.00088741554526,-90.00088741554526,-90.00088741554526
0.9606879606879607,-90.00088741554526,-90.00088741554526,-90.00088741554526,-90.00088741554526
0.9631449631449631,-90.00088741554526,-90.00088741554526,-90.00088741554526,-90.00088741554526
0.9656019656019657,-90.00088741554526,-90.00088741554526,-90.00088741554526,-90.00088741554526
0.9680589680589681,-90.00088741554526,-90.00088741554526,-90.00088741554526,-90.00088741554526
0.9705159705159705,-90.00088741554526,-90.00088741554526,-90.00088741554526,-90.00088741554526
0.972972972972973,-90.00088741554526,-90.00088741554526,-90.00088741554526,-90.00088741554526
0.9754299754299754,-90.00088741554526,-90.00088741554526,-90.00088741554526,-90.00088741554526
0.9778869778869779,-90.00088741554526,-90.00088741554526,-90.00088741554526,-90.00088741554526
0.9803439803439803,-90.00088741554526,-90.00088741554526,-90.00088741554526,-90.00088741554526
0.9828009828009828,-90.00088741554526,-90.00088741554526,-90.00088741554526,-90.00088741554526
0.9852579852579852,-90.00088741554526,-90.00088741554526,-90.00088741554526,-90.00088741554526
0.9877149877149877,-90.00088741554526,-90.00088741554526,-90.00088741554526,-90.00088741554526
0.9901719901719902,-90.00088741554526,-90.00088741554526,-90.00088741554526,-90.00088741554526
0.9926289926289926,-90.00088741554526,-90.00088741554526,-90.00088741554526,-90.00088741554526
0.995085995085995,-90.00088741554526,-90.00088741554526,-90.00088741554526,-90.00088741554526
0.9975429975429976,-90.00088741554526,-90.00088741554526,-90.00088741554526,-90.00088741554526
1.0,-90.00088741554526,-90.00088741554526,-90.00088741554526,-90.00088741554526

